SMC west halo: a slice of the galaxy that is being tidally stripped? Star clusters trace age and metallicity gradients

(ABRIDGED) The evolution and structure of the Magellanic Clouds is presently under debate. The classical scenario where both the Large and Small Magellanic Clouds (LMC, SMC) are orbiting the Milky Way has been challenged by an alternative where the LMC and SMC are in their first close passage to our Galaxy. Detailed studies of stellar populations in the galaxies should constrain the proposed scenarios. In particular, the west halo of the SMC was recently characterized with radial trends in age and metallicity which indicates tidal disruption. We increase the sample of star clusters in the west halo of the SMC with homogeneous age, metallicity, and distance derivations, to determine better age and metallicity gradients. Comparisons of observed and synthetic V,(B-V) colour-magnitude diagrams are used to derive parameters for west halo star clusters. We derived age and metallicity for the reference cluster NGC 152 compatible with literature parameters. Age and metallicity gradients are confirmed in the west halo: 2.6 +/- 0.6 Gyr/deg and -0.19 +/- 0.09 dex/deg, respectively. Age-metallicity relation for the west halo has low dispersion in metallicity and it is compatible with a burst model of chemical enrichment. All WH clusters seem to follow the same predicted stellar distribution, with exception of AM-3 that should belong to the counter-bridge. Bruck 6 is only 130 +/- 40 Myr old and it could have been formed during a recent tidal interaction of the SMC-LMC. We suggest that it is crucial to split the SMC cluster population in groups: main body, wing/bridge, counter-bridge and west halo. This is the way to analyse the complex star formation and dynamical history of our neighbour. In particular we show that west halo has clear age and metallicity gradients and age-metallicity relation, also compatible with the dynamical model of tidal influence of the LMC over the SMC.

==> abstract.txt <==
(ABRIDGED) The evolution and structure of the Magellanic Clouds is presently under debate. The classical scenario where both the Large and Small Magellanic Clouds (LMC, SMC) are orbiting the Milky Way has been challenged by an alternative where the LMC and SMC are in their first close passage to our Galaxy. Detailed studies of stellar populations in the galaxies should constrain the proposed scenarios. In particular, the west halo of the SMC was recently characterized with radial trends in age and metallicity which indicates tidal disruption.
We increase the sample of star clusters in the west halo of the SMC with homogeneous age, metallicity, and distance derivations, to determine better age and metallicity gradients.
Comparisons of observed and synthetic V,(B-V) colour-magnitude diagrams are used to derive parameters for west halo star clusters. 
We derived age and metallicity for the reference cluster NGC~152 compatible with literature parameters. Age and metallicity gradients are confirmed in the west halo: 2.6$\pm$0.6~Gyr/$^{\circ}$ and -0.19$\pm$0.09~dex/$^{\circ}$, respectively. Age-metallicity relation for the west halo has low dispersion in metallicity and it is compatible with a burst model of chemical enrichment. All WH clusters seem to follow the same predicted stellar distribution, with exception of AM-3 that should belong to the counter-bridge. Br\"uck~6 is only 130$\pm$40~Myr old and it could have been formed during a recent tidal interaction of the SMC-LMC.
We suggest that it is crucial to split the SMC cluster population in groups: main body, wing/bridge, counter-bridge and west halo. This is the way to analyse the complex star formation and dynamical history of our neighbour. In particular we show that west halo has clear age and metallicity gradients and age-metallicity relation, also compatible with the dynamical model of tidal influence of the LMC over the SMC.


==> info.txt <==
Title:
SMC West Halo: a slice of the galaxy being tidally stripped?

Authors:
Bruno Dias, Leandro Kerber, Beatriz Barbuy, Eduardo Bica, Sergio Ortolani


Abstract:
The evolution and structure of the Magellanic Clouds is presently under debate. The classical scenario where both the Large and Small Magellanic Clouds (LMC, SMC) are orbiting the Milky Way has been challenged by an alternative where the LMC and SMC are in their first close passage to our Galaxy. The Clouds are close enough to us to allow spatially resolved observation of their stars, and detailed studies of stellar populations in the galaxies should constrain the proposed scenarios. In particular, the west halo of the SMC was recently characterized with radial trends in age and metallicity which indicates tidal disruption.
We intend to increase the sample of star clusters in the west halo of the SMC with homogeneous age, metallicity, and distance derivations, to allow a better determination of age and metallicity gradients in this region. Distances and positions are compared with the orbital plane of the SMC depending on the scenario adopted.
Comparisons of observed and synthetic V,(B-V) colour-magnitude diagrams are used to derive age, metallicity, distance, and reddening for star clusters in the SMC west halo. Observations were carried out using the 4.1m SOAR telescope. Photometric completeness was determined via artificial star tests and membership selection was done using a statistical comparison with a control field.
We derived an age of 1.23$\pm$0.07~Gyr and [Fe/H] = -0.87$\pm$0.07 for the reference cluster NGC~152, compatible with literature parameters. Age and metallicity gradients are confirmed in the west halo: 2.6$\pm$0.6~Gyr/$^{\circ}$ and -0.19$\pm$0.09~dex/$^{\circ}$, respectively. Age-metallicity relation for the west halo has low dispersion in metallicity and it is compatible with a burst model of chemical enrichment. All WH clusters seem to follow the same stellar distribution predicted by dynamical models, with exception of AM-3 that should belong to the counter-bridge. Br\"uck~6 is the youngest cluster in our sample, only 130$\pm$40~Myr old and it could have been formed during the tidal interaction of SMC-LMC that originated the WH and the Magellanic bridge.
We suggest that it is crucial to split the SMC cluster population in groups: main body, wing/bridge, counter-bridge and west halo. This is the way to analyse the complex star formation and dynamical history of our neighbour. In particular we show that west halo has clear age and metallicity gradients and age-metallicity relation, also compatible with the dynamical model of tidal influence of the LMC over the SMC.


Keywords:
galaxies: star clusters -- Magellanic Clouds -- Hertzsprung-Russell (HR) and C-M diagrams




Comments:
17 pages, 16 figures, 6 tables, accepted for publication in A&A

